Manipulation Testing in Boundary Discontinuity Designs

We propose the first manipulation test designed for boundary discontinuity designs (BDDs) with general boundary shapes. A BDD is a multidimensional extension of the regression discontinuity design (RDD) in which treatment assignment is determined by whether the multidimensional running variable crosses a lower-dimensional boundary set. The test avoids multivariate density estimation and builds on the observation that, in the absence of manipulation, observations near the boundary should be approximately evenly split between treatment and control within arbitrary groups defined by their projections onto the boundary. We test this implication using a collection of binomial balance tests on observations near the boundary, with groups formed by k-means clustering. We establish the asymptotic validity of the test under suitable regularity conditions. We also evaluate finite-sample performance through Monte Carlo simulations and illustrate the test in three empirical applications.

==> figures/elacqua_sample_splitting_pvalue_grid.csv <==
q,p_value,Sobs,cv95,R,seed,seconds
20,0.4256,1,1.16666666666667,20000,1,0.6390233
21,0.4267,1,1.22474487139159,20000,1,0.6668166
22,0.35855,1,1.3228756555323,20000,1,0.709155
23,0.58125,1,1.22474487139159,20000,1,0.7402059
24,0.6298,1,1.26491106406735,20000,1,0.7367356
25,0.5696,1,1.26491106406735,20000,1,0.7372918
26,0.6904,1,1.3228756555323,20000,1,0.8938371
27,0.38225,1.05528970602217,1.26491106406735,20000,1,0.8544403
28,0.70025,1,1.26491106406735,20000,1,0.8840667
29,0.4363,1.02132435997379,1.33394593769983,20000,1,0.8768037
30,0.2435,1.09544511501033,1.3228756555323,20000,1,1.3132187
31,0.1741,1.16743446317404,1.34703976520081,20000,1,1.2921214
32,0.1276,1.23743686707646,1.41421356237309,20000,1,1.3227501
33,0.1106,1.30558241966773,1.3228756555323,20000,1,1.288723
34,0.03255,1.37198868114007,1.33630620956212,20000,1,1.3432286
35,0.03045,1.43676223303848,1.35680105059994,20000,1,1.4340989
36,0.07235,1.33333333333333,1.35680105059994,20000,1,1.2878609
37,0.04825,1.39739139209554,1.35680105059994,20000,1,1.5603092
38,0.0273,1.45999279017686,1.41421356237309,20000,1,1.7277527
39,0.0164,1.52121746114833,1.41421356237309,20000,1,1.5823401
40,0.00985,1.58113883008419,1.37281294596729,20000,1,1.7485788
41,0.02375,1.48365073794176,1.41421356237309,20000,1,1.9581819
42,0.05255,1.38873014965883,1.41421356237309,20000,1,1.8889797
43,0.1349,1.3,1.41421356237309,20000,1,1.8398578
44,0.0939,1.35680105059994,1.41421356237309,20000,1,1.9083056
45,0.046,1.41617638574987,1.41421356237309,20000,1,2.1559355
46,0.0288,1.47441956154897,1.4142135623731,20000,1,1.8771252
47,0.017,1.53158241072789,1.41421356237309,20000,1,2.1519876
48,0.0122,1.58771324027147,1.41421356237309,20000,1,2.2858007
49,0.01005,1.64285714285714,1.42009389360939,20000,1,2.3178068
50,0.00465,1.69705627484771,1.41421356237309,20000,1,2.5903658
51,0.0108,1.61032209663221,1.45683488060174,20000,1,2.6669187
52,0.0062,1.66410058867569,1.44337567297406,20000,1,2.7174989
53,0.00475,1.71700704935861,1.44337567297406,20000,1,2.5840171
54,0.0022,1.76907592534341,1.42886901662352,20000,1,3.1050044
55,0.0046,1.68549965615811,1.5,20000,1,2.9075305
56,0.00255,1.73719807243076,1.42009389360939,20000,1,3.1359345
57,0.0027,1.78811868203781,1.5,20000,1,3.0948731
58,0.00395,1.70698362717639,1.44337567297406,20000,1,3.1674841
59,0.00275,1.75755029824112,1.44337567297406,20000,1,3.2073831
60,0.0018,1.80739222823013,1.44337567297406,20000,1,3.3518187
61,0.0014,1.85653475902699,1.5,20000,1,3.5738265
62,0.00065,1.90500190500286,1.44337567297406,20000,1,3.5734856
63,0.00015,1.95281644388101,1.45999279017686,20000,1,3.9427779
64,0.00115,1.875,1.46059348668044,20000,1,3.9218327
65,0.0005,1.92253838613273,1.5,20000,1,3.8986264
66,0.00095,1.84637236468999,1.49120227015865,20000,1,4.0981515
67,0.00045,1.89362638752273,1.5,20000,1,4.0591581
68,0.00035,1.94028500029066,1.5,20000,1,4.3030446
69,0.00015,1.98636657591519,1.5,20000,1,4.7432847
70,0.00045,2.03188863586847,1.5,20000,1,4.5866102
71,0.00045,1.95818973601986,1.5,20000,1,4.6733134
72,0.00015,2.00346921336188,1.5,20000,1,4.944237
73,0.00015,2.04822007593229,1.5,20000,1,5.1062676
74,5e-05,2.09245749738875,1.5,20000,1,5.1866734
75,0,2.13619599600162,1.5,20000,1,5.221161
76,0.0001,2.17944947177034,1.5,20000,1,5.3653146
77,0.00025,2.1082706645033,1.5,20000,1,5.604849
78,0.0001,2.15132636487473,1.5,20000,1,5.8043129
79,0,2.19392140680575,1.5,20000,1,6.0264348
80,0,2.23606797749979,1.5,20000,1,6.3983278
81,0,2.16666666666667,1.5,20000,1,6.3283468
82,0,2.20863052149693,1.5,20000,1,6.4077078
83,0,2.25016732978865,1.5,20000,1,6.5953895
84,5e-05,2.29128784747792,1.5,20000,1,6.976341
85,0.0001,2.33200242155055,1.5,20000,1,7.0392486
86,0,2.37232101047565,1.5,20000,1,7.0410188
87,0,2.41225320338504,1.5,20000,1,7.0759576
88,0,2.45180823808952,1.5,20000,1,7.2505443
89,0,2.49099501801495,1.5,20000,1,7.6163135
90,0,2.5298221281347,1.5,20000,1,7.6366555
91,0,2.5682978499687,1.54348726628258,20000,1,7.7836539
92,0,2.60643017571343,1.5,20000,1,7.8678768
93,0,2.64422682156258,1.5,20000,1,8.00629
94,0,2.68169524027286,1.5,20000,1,8.0971428
95,0,2.71884263302566,1.52542553961938,20000,1,8.1891905
96,0,2.75567596063108,1.52542553961938,20000,1,8.3307381
97,0,2.79220195411745,1.52542553961938,20000,1,8.9096596
98,0,2.82842712474619,1.52542553961938,20000,1,8.9796458
99,0,2.86435777348875,1.5,20000,1,9.5653635
100,0,2.9,1.56524758424985,20000,1,9.6976598
101,0,2.83585599209847,1.51536327914352,20000,1,9.874353
102,0,2.87142787463236,1.52542553961938,20000,1,9.5022368
103,0,2.90672137058466,1.52542553961938,20000,1,10.2408857
104,0,2.84368395950367,1.56385810542806,20000,1,10.1316539
105,0,2.78131520790332,1.52542553961938,20000,1,10.432541
106,0,2.81672900083607,1.56385810542806,20000,1,10.5425556
107,0,2.85187264268471,1.56524758424985,20000,1,10.5597975
108,0,2.88675134594813,1.56385810542806,20000,1,10.8994586
109,0,2.8255875414024,1.56524758424985,20000,1,11.1559513
110,0,2.86038776773678,1.56524758424985,20000,1,11.1951508
111,0,2.89493188704512,1.5556349186104,20000,1,11.1759119
112,0,2.92922466582151,1.56524758424985,20000,1,12.0839315
113,0,2.96327073540833,1.58113883008419,20000,1,11.8164882
114,0,2.99707459706142,1.57648156273616,20000,1,12.0857075
115,0,3.03064062678102,1.58113883008419,20000,1,12.0662258
116,0,3.06397307992136,1.58113883008419,20000,1,12.3592818
117,0,3.09707609559086,1.58113883008419,20000,1,11.7115246
118,0,3.1299537008543,1.57648156273616,20000,1,12.224595
119,0,3.07093996504451,1.57648156273616,20000,1,13.6025573
120,0,3.01247406627841,1.58113883008419,20000,1,13.4366318
121,0,3.04545454545455,1.58113883008419,20000,1,13.4539483
122,0,3.07821536544563,1.58113883008419,20000,1,13.7391701
123,0,3.11076023960264,1.58113883008419,20000,1,14.267647
124,0,3.14309278546856,1.58113883008419,20000,1,14.8876387
125,0,3.1752165280497,1.58113883008419,20000,1,14.7852462
126,0,3.20713490294909,1.58113883008419,20000,1,15.7273944
127,0,3.23885125936882,1.58113883008419,20000,1,15.1202919
128,0,3.27036886298778,1.6,20000,1,15.2455251
129,0,3.21364580808853,1.6004609991612,20000,1,15.497988
130,0,3.15740886950531,1.58113883008419,20000,1,15.5341367
131,0,3.10164940114668,1.58113883008419,20000,1,16.5367536
132,0,3.04635897922471,1.60356745147455,20000,1,17.7582643
133,0,2.99152939485821,1.58113883008419,20000,1,17.5039384
134,0,3.02353948953476,1.58113883008419,20000,1,16.7296282
135,0,3.05535352867474,1.59222648677416,20000,1,18.5529579
136,0,3.08697453256516,1.58113883008419,20000,1,18.9880886
137,0,3.11840545066618,1.60356745147455,20000,1,17.9828188
138,0,3.14964916380737,1.60356745147455,20000,1,18.2838224
139,0,3.09588959333189,1.58113883008419,20000,1,18.3876414
140,0,3.12707074249551,1.60356745147455,20000,1,18.2419185
141,0,3.07385451189279,1.58113883008419,20000,1,18.7318348
142,0,3.10497102569775,1.60356745147455,20000,1,19.4745593
143,0,3.05228333652588,1.60356745147455,20000,1,19.4929478
144,0,3,1.58113883008419,20000,1,19.2498323
145,0,3.08220700148449,1.60356745147455,20000,1,19.3178902
146,0,3.1224989991992,1.60356745147455,20000,1,18.7347234
147,0,3.1224989991992,1.60356745147455,20000,1,20.2742303
148,0,3.1224989991992,1.60356745147455,20000,1,20.6760366
149,0,3.1224989991992,1.59750224501213,20000,1,20.219276
150,0,3.16227766016838,1.60356745147455,20000,1,21.0040766
151,0,3.16227766016838,1.60356745147455,20000,1,21.6335068
152,0,3.3166247903554,1.60356745147455,20000,1,21.3467628
153,0,3.24037034920393,1.60356745147455,20000,1,22.3770959
154,0,3.278719262151,1.63582576270394,20000,1,22.3536086
155,0,3.278719262151,1.64991582276861,20000,1,22.8267635
156,0,3.28262715300429,1.63299316185545,20000,1,24.1331386
157,0,3.278719262151,1.60356745147455,20000,1,24.1082715
158,0,3.278719262151,1.60356745147455,20000,1,23.4927966
159,0,3.278719262151,1.63663417676994,20000,1,27.0135325
160,0,3.3166247903554,1.6583123951777,20000,1,26.9526295
161,0,3.3166247903554,1.63663417676994,20000,1,26.0907276
162,0,3.3166247903554,1.6534750674928,20000,1,27.6583638
163,0,3.3166247903554,1.64991582276861,20000,1,29.0786053
164,0,3.35410196624968,1.64991582276861,20000,1,28.3273876
165,0,3.39116499156263,1.63663417676994,20000,1,27.5151696
166,0,3.42782730020052,1.64991582276861,20000,1,25.1620561
167,0,3.46410161513775,1.64991582276861,20000,1,25.1418499
168,0,3.46410161513775,1.6583123951777,20000,1,26.0145636
169,0,3.46410161513775,1.6583123951777,20000,1,28.4000998
170,0,3.5,1.63663417676994,20000,1,28.2551556
171,0,3.53553390593274,1.64414609273903,20000,1,27.2621548
172,0,3.57071421427142,1.65373773157913,20000,1,28.4534274
173,0,3.57071421427142,1.64991582276861,20000,1,28.0405596
174,0,3.57071421427142,1.6583123951777,20000,1,28.620299
175,0,3.57071421427142,1.64991582276861,20000,1,28.4208836
176,0,3.57071421427142,1.6583123951777,20000,1,29.2691674
177,0,3.57071421427142,1.6583123951777,20000,1,28.9391751
178,0,3.57071421427142,1.6583123951777,20000,1,29.9794515
179,0,3.60555127546399,1.6583123951777,20000,1,31.477792
180,0,3.64005494464026,1.6583123951777,20000,1,30.4378226
181,0,3.64005494464026,1.6583123951777,20000,1,31.8122096
182,0,3.77491721763537,1.6583123951777,20000,1,31.2798267
183,0,3.77491721763537,1.6583123951777,20000,1,31.8914469
184,0,3.77491721763537,1.6583123951777,20000,1,30.6072204
185,0,3.80788655293195,1.6583123951777,20000,1,45.1747518
186,0,3.74165738677394,1.6583123951777,20000,1,37.4533671
187,0,3.74165738677394,1.6583123951777,20000,1,36.2830041
188,0,3.74165738677394,1.6583123951777,20000,1,37.0996777
189,0,3.80788655293195,1.6583123951777,20000,1,40.0073996
190,0,3.87298334620742,1.6583123951777,20000,1,39.4363904
191,0,3.8405728739343,1.6583123951777,20000,1,41.9003746
192,0,3.87298334620742,1.6583123951777,20000,1,39.8136704
193,0,3.90512483795333,1.6583123951777,20000,1,37.4461957
194,0,3.93700393700591,1.6583123951777,20000,1,36.0619297
195,0,3.96862696659689,1.6583123951777,20000,1,36.2350484
196,0,4,1.6583123951777,20000,1,39.3695516
197,0,4.03112887414928,1.6583123951777,20000,1,36.773012
198,0,4.06201920231798,1.6583123951777,20000,1,36.958003
199,0,4.09267638593623,1.6583123951777,20000,1,37.6791853
200,0,4.09267638593623,1.6583123951777,20000,1,40.7947731

